Galaxy and Mass Assembly (GAMA): Extended Intra-Group Light in a group at $z=0.2$ from deep Hyper-Suprime Cam images

We present a pilot study to assess the potential of Hyper Suprime-Cam Public Data Release 2 (HSC-PDR2) images for the analysis of extended faint structures within groups of galaxies. We examine the intra-group light (IGL) of the group 400138 ($M_{\rm{dyn}}= 1.3 \pm 0.5 \times 10^{13} $M$_{\odot}$, $z\sim 0.2$) from the Galaxy And Mass Assembly (GAMA) survey using Hyper-Suprime Cam Subaru Strategic Program Public Data Release 2 (HSC-PDR2) images in $g$, $r$, and $i$ bands. We present the most extended IGL measurement to date, reaching down to $\mu_{g}^{\rm{lim}}=30.76$ mag arcsec$^{-2}$ ($3 \sigma$; $10 \times 10$ arcsec$^{2}$) at a semi-major axis of 275 kpc. The IGL shows mean colour values of $g-i=0.92$, $g-r=0.60$, and $r-i=0.32$ ($\pm$0.01). The IGL stellar populations are younger ($2-2.5$ Gyr) and less metal-rich ([Fe/H] $ \sim -$0.4) than those of the host group galaxies. We find a range of IGL fractions as a function of total group luminosity of $\sim 2-36 \%$ depending on the definition of IGL, with larger fractions the bluer the observation wavelength. The early-type to late-type galaxy ratio suggests that 400138 is a more evolved group, dominated by ETGs, and the IGL fraction agrees with that of other similarly evolved groups. These results are consistent with tidal stripping of the outer parts of Milky Way-like galaxies as the main driver of the IGL build-up. This is supported by the detection of substructure in the IGL towards the galaxy member 1660615 suggesting a recent interaction ($<1$ Gyr ago) of that galaxy with the core of the group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
